Overview and study of the 3D-TSV interconnects induced coupling in CMOS circuits

The semiconductor industry's rapid advancement pushes conventional two-dimensional technology to its utmost limitations in terms of scaling, performance, and cost factors. These challenges drive the usage of 3D technology in the production of various Integrated Circuits. One of the numerous features of 3D Integration is the use of Through Silicon Vias (TSVs) for the assembly of multilayers into a single stack. This process, which was initially developed for memory chips, has been used afterward in many applications in other areas of microelectronics. The purpose of this research is to assess the effect of 3D-TSV interconnection on the performance of MOS transistors and CMOS circuits. This is accomplished using numerical and analytical models capable of describing the substrate coupling induced by TSV at the circuit level. The analytical approach proposed enables the study and optimization of the performance, not only of MOS devices but also large CMOS circuits with 3D interconnects as a function of various technological and electrical parameters.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

